The macroeconomic cost of climate volatility

We study the impact of climate volatility on economic growth exploiting data on 133 countries between 1960 and 2019. We show that the conditional (ex ante) volatility of annual temperatures increased steadily over time, rendering climate conditions less predictable across countries, with important implications for growth. Controlling for concomitant changes in temperatures, a +1 degree C increase in temperature volatility causes on average a 0.3 percent decline in GDP growth and a 0.7 percent increase in the volatility of GDP. Unlike changes in average temperatures, changes in temperature volatility affect both rich and poor countries.

==> F_Figures/_____________INSTRUCTIONS.txt <==

FOR FIGUREs 1, 10, 12


1. generate matlab figure 

2. Adjust size if needed (eg to avoid overlap between legend and plot)

3. in the figure window, go to \File\Print Preview and select *LANDSCAPE*

4. save figure as PDF


This generates a large picture on a landscape page, which can be sized up/down in latex
